Random projection of Linear and Semidefinite problem with linear inequalities

The Johnson-Lindenstrauss Lemma states that there exist linear maps that project a set of points of a vector space into a space of much lower dimension such that the Euclidean distance between these points is approximately preserved. This lemma has been previously used to prove that we can randomly aggregate, using a random matrix whose entries are drawn from a zero-mean sub-Gaussian distribution, the equality constraints of an Linear Program (LP) while preserving approximately the value of the problem. In this paper we extend these results to the inequality case by introducing a random matrix with non-negative entries that allows to randomly aggregate inequality constraints of an LP while preserving approximately the value of the problem. By duality, the approach we propose allows to reduce both the number of constraints and the dimension of the problem while obtaining some theoretical guarantees on the optimal value. We will also show an extension of our results to certain semidefinite programming instances.

==> 5N.csv <==
n,r
100,1.00E+00
200,1.00E+00
500,1.00E+00
1000,9.97E-01
2000,9.94E-01
3000,9.91E-01
4000,9.86E-01


==> 5U.csv <==
n,r,
100,0.0464,
200,0.0298,
500,0.0209,
1000,0.0194,
2000,0.0184,
3000,0.0183,
4000,0.0182,


==> 7N.csv <==
n,r
100,1.000000000E+00
200,1.000000000E+00
500,1.000000000E+00
1000,9.999640000E-01
2000,9.953480000E-01
3000,9.922710000E-01
4000,9.914320000E-01
6000,9.919870000E-01


==> 7U.csv <==
n,r
100,4.56E-02
200,2.81E-02
500,1.84E-02
1000,1.63E-02
2000,1.61E-02
3000,1.67E-02
4000,1.65E-02
6000,1.56E-02


==> t5N.csv <==
m,n,avgtimeorg,avgtimeproj,tratio
5000,100,0.691525602,0.253738427,0.366925572
5000,200,2.963168454,0.584945464,0.197405403
5000,500,4.722322607,1.841743731,0.390008029
5000,1000,29.72854474,4.389075947,0.147638439
5000,2000,87.18122964,10.25186763,0.117592602
5000,3000,68.39631729,16.69830916,0.244140472
5000,4000,84.98708682,23.08368359,0.271614012


==> t5U.csv <==
m,n,avgtimeorg,avgtimeproj,tratio
5000,100,0.673047304,0.292216229,0.434168932
5000,200,3.091214323,0.633282733,0.204865359
5000,500,7.108521199,1.855810928,0.261068495
5000,1000,26.86980441,4.357245493,0.162161415
5000,2000,91.80375178,10.19901304,0.11109582
5000,3000,158.6218212,16.73267004,0.105487819
5000,4000,99.84429059,23.19203057,0.232281991


==> t7N.csv <==
m,n,avgtimeorg,avgtimeproj,tratio
7000,100,1.066517591,0.359453225,0.337034502
7000,200,4.44834311,0.834942746,0.18769747
7000,500,3.003659844,2.611816382,0.869544661
7000,1000,8.347470164,6.160930729,0.738059629
7000,2000,239.6192778,14.43259854,0.060231375
7000,3000,151.6029799,22.97411711,0.151541329
7000,4000,397.6331767,32.96723151,0.082908654
7000,6000,280.2447684,53.24454341,0.189992997


==> t7U.csv <==
m,n,avgtimeorg,avgtimeproj,tratio
7000,100,1.012959838,0.361873627,0.357243805
7000,200,4.375790429,0.835313177,0.190894237
7000,500,3.283410263,2.656567979,0.809088041
7000,1000,9.701733303,6.174110222,0.636392491
7000,2000,108.0145411,14.41757476,0.133478091
7000,3000,160.00864,23.04311268,0.144011678
7000,4000,231.0626792,32.81119103,0.142001258
7000,6000,326.9566189,53.79029195,0.164518131

